Picture-perfect Quantum Key Distribution

We provide a new way to bound the security of quantum key distribution using only two high-level, diagrammatic features of quantum processes: the compositional behavior of complementary measurements and the essential uniqueness of purification. We begin by demonstrating a proof in the simplest case, where the eavesdropper doesn't noticeably disturb the channel at all and has no quantum memory. We then show how this approach extends straightforwardly to account for an eavesdropper with quantum memory and the presence of noise.

==> figures/scalars.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={white dot}] (0) at (-1, -0) {$z$};
		\node [style={white ddot}] (1) at (1, -0) {$r$};
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/test2.tikz <==
\begin{tikzpicture}
    \node [style=small box] (1) at (0, 0.75) {$f$};
    \node [style=none] (2) at (0, -0.75) {};
\draw[boldedge] (1.north) to +(0,1) {};
\draw[boldedge] (2) to (1){};
\end{tikzpicture}

==> figures/test3.tikz <==
\begin{tikzpicture}
    \node [style=dbox, style=medium box] (1) at (0, 0.75) {$\hat{V}$};
    \node [style=none] (2) at (0, -0.75) {};
\draw[boldedge] ([xshift=-5mm]1.north east) to +(0,1) node[upground]{};
\draw[boldedge] ([xshift=5mm]1.north west) to +(0,1) {};
\draw[boldedge] (2) to (1){};
\end{tikzpicture}
